RefCaptioner: Multi-Reference Image-Grounded Video Captioning

Existing video captioning models generate natural descriptions of video content but cannot explicitly ground local visual elements to multiple reference images. We introduce multi-reference image-grounded video captioning, a new task requiring factual video descriptions with phrase-level reference grounding, and propose RefCaptioner, a two-stage post-training framework for this task. RefCaptioner combines mixed-data SFT with Hierarchical Coverage-Discounted GRPO to jointly improve reference selection, phrase-level binding, distractor rejection, and cross-reference consistency while preserving general video-captioning ability. To support training, we construct a corpus containing $20,000$ videos and 171,354 reference images. We further introduce MRVBench, a benchmark for evaluating caption factuality and multi-reference grounding on both real-world and AI-generated videos. Experiments show that RefCaptioner achieves the best overall performance among the open-source models while remaining competitive on standard video captioning benchmarks. Human evaluation further confirms that its captions are preferred by annotators and enable more source-faithful video reconstruction with both open-source and proprietary video generators.

==> main.check.txt <==
RefCaptioner: Multi-Reference Image-Grounded Video Captioning
Tengfei Liu1,2 Yang Shi1,2 * Yuran Wang1 Xiaohan Zhang3 Yuqi Tang4 Zhuoran Zhang1
Qixun Wang1 Xinwei Long7 Weihong Lin2 Xinlong Chen9 Xinlei Yu5 Yujie Wei6 Fengxiang Wang8
Jialu Chen2 Shixuan Liu7 Haotian Wang7 * Yuanxing Zhang2† Pengfei Wan2
1

2

PKU

Kling Team

3

NJU

4

HKUST(GZ)

5

CUHK

6

FDU

7

THU

8

Shanghai AI Lab

9

CASIA

https://github.com/pkucs-Ltf/
Video

Standard Caption
A woman in a red dress walked across a
stone bridge… And she walked with a
small brown dog near a waterfall...

RefCaptioner
A woman <Image_1> in a red dress
<Image_3> walked across a stone
bridge <Image_6> walked by holding an
<Image_7>
umbrella. .
….. And she walked
with a small brown dog <Image_5> near
a waterfall <Image_4>
...

1
3
5
6
4

Woman

7

Red Dress

Brown Dog
Stone Bridge
Waterfall
Yellow Umbrella

Local Reference Binding

Distractors

Figure 1. Motivation: Video captioning models can generally describe video content clearly, but still have difficulty correctly aligning
multiple reference images with the corresponding visual facts.

Abstract

cross-reference consistency while preserving general videocaptioning ability. To support training, we construct a corpus containing 20, 000 videos and 171, 354 reference images. We further introduce MRVBench, a benchmark for
evaluating caption factuality and multi-reference grounding on both real-world and AI-generated videos. Experiments show that RefCaptioner achieves the best overall performance among the open-source models while remaining
competitive on standard video captioning benchmarks. Human evaluation further confirms that its captions are preferred by annotators and enable more source-faithful video
reconstruction with both open-source and proprietary video
generators.

Existing video captioning models generate natural descriptions of video content but cannot explicitly ground local visual elements to multiple reference images. We
introduce multi-reference image-grounded video captioning, a new task requiring factual video descriptions with
phrase-level reference grounding, and propose RefCaptioner, a two-stage post-training framework for this task.
RefCaptioner combines mixed-data SFT with Hierarchical
Coverage-Discounted GRPO to jointly improve reference
selection, phrase-level binding, distractor rejection, and
* Corresponding Author
† Project Leader

1

1. Introduction

erence selection and phrase-level tag binding, while the
latter preserve factuality, coverage, and descriptive detail.
Building on the SFT model, the second stage applies Hierarchical Coverage-Discounted GRPO (HCD-GRPO) to
jointly optimize factual captioning and reliable reference
grounding. Its factuality branch rewards correct and complete video descriptions, whereas its grounding branch rewards valid phrase-reference bindings, suppresses unsupported references through Distractor-Aware Evidence Suppression (DAES), and promotes consistent grouping of references depicting the same entity through Cross-Reference
Semantic Coherence (CRSC).
To evaluate multi-reference video understanding, we
construct MRVBench, comprising 462 real-world and AIgenerated videos, 3, 831 reference images, and 2, 172 question–answer pairs for factuality evaluation. MRVBench
evaluates caption factuality, reference selection, phraselevel binding, distractor rejection, and cross-reference consistency. Experiments show that RefCaptioner achieves the
best overall performance among the open-source models
while remaining competitive on the general video captioning benchmarks VDC and VCapsBench. Human evaluation further validates its caption quality and phrase-level
grounding accuracy. We also assess the downstream utility
of its grounded captions through caption-conditioned video
reconstruction.
Our contributions are summarized as follows:
• We propose RefCaptioner, a two-stage post-training
framework that combines mixed-data SFT with HCDGRPO to jointly optimize video captioning and phraselevel reference grounding, including reference selection,
distractor rejection, and cross-reference consistency.
• We construct MRVBench, comprising 462 real-world
and AI-generated videos, 3, 831 reference images, and
2, 172 question–answer pairs for factuality evaluation, to
assess caption factuality and multi-reference grounding.
• Extensive experiments demonstrate that RefCaptioner
achieves the best performance among the open-source
models while remaining competitive on general video
captioning benchmarks. Human evaluation validates its
caption quality and grounding accuracy, while captionconditioned video reconstruction further supports the
downstream utility of its generated captions.

Multimodal large language models (MLLMs) have substantially advanced video understanding, including video
question answering, temporal reasoning, and video captioning [3, 12, 17, 26, 35]. However, most existing paradigms
treat the video as a standalone input, without requiring explicit correspondence with multiple reference images. Joint
understanding requires matching entities, appearances, and
scenes in the video to relevant reference images while filtering out distractors. This capability is fundamental to
multi-reference video generation, editing, and understanding, all of which rely on accurate reference–video alignment. Recent studies have increasingly explored referenceconditioned video generation and editing [4, 11, 14, 15, 21,
29]. Nevertheless, comparatively little attention has been
paid to explicitly expressing these fine-grained correspondences in video captioning.
We therefore introduce a new task, multi-reference
image-grounded video captioning. Given a video and several reference images, the model generates a caption and
places each image tag after the visual phrase described
by that reference. The caption must describe the video
clearly and use the correct references. Traditional video
captions may provide either coarse or detailed descriptions,
but they do not identify the relations between the video content and the reference images. For example, in Figure 1,
the model should associate the woman, red dress, dog, umbrella, bridge, and waterfall with their corresponding reference images and reject candidates that are not supported by
the video.
This task presents three challenges beyond standard
video captioning. (1) Ambiguous reference selection. The
model must identify which candidate images are supported
by the video, even when they are visually similar, partially relevant, redundant, or unrelated. Using every image
improves coverage but introduces false references, while
avoiding image tags rejects distractors at the cost of useful grounding. (2) Phrase-level reference binding. Each
selected reference must be placed after the correct local
phrase. In multi-subject videos, a model may select all
relevant images yet still exchange identities, attributes, or
actions between subjects. (3) Cross-reference consistency.
Multiple images may depict the same subject from different viewpoints or appearances and should be grouped after
the same phrase rather than treated as separate entities. The
model must solve all three problems while producing a factual, detailed, and temporally coherent caption.
To address these challenges, we propose RefCaptioner,
a two-stage post-training framework that generates factual
video captions with phrase-level reference grounding. The
first stage performs supervised fine-tuning (SFT) on a balanced mixture of manually verified multi-reference captions
and detailed general video captions. The former teach ref-

2. Related Work
Video Captioning. Video captioning has progressed from
generating short summaries of trimmed clips to producing detailed descriptions at multiple temporal scales.
With video–language pre-training, VideoBERT and UniVL
learned shared representations from large video–text corpora, while SwinBERT adapted visual features directly
to caption generation through an end-to-end video Transformer [13, 16, 22]. More recent large multimodal mod2

(a) Capability-Preserving Supervised Fine-Tuning

(b) Hierarchical Coverage-Discounted GRPO
GRPO

Input

Policy Model

��

Reference
Images

Reference
Images

Image_1

Image_2

Image_3

Image_4

Image_5

Image_6

Image_7

Output

Image-Grounded Caption

Multi-Reference Set

Model

General-Caption Set

� SFT

Caption 2

…

Caption G

• Subject
• Camera
• Action

Factual Error

Advantage 1
Advantage 2

Reward G

Advantage G

…

Reference Branch

Image-Grounded Caption

Coverage

Reward 1
Reward 2

…

Dual-Branch
Coverage-Discounted Reward

Caption Branch

Standard Caption

A young woman <Image_2> <Image_7> in a blue
raincoat <Image_1> walks through a foggy
mountain village <Image_4> with a red umbrella
<Image_3> , while a golden retriever <Image_5>
trots beside her carrying a basket <Image_6> .

Reference Model � SFT

Caption 1

Video

Video

Remove
Image
Tags

Keypoint

Coverage

Binding Error
“A young woman smiles
warmly in a bright room…”

• Background
• Appearance
• Style

Reference Description

Video-QA
Bank

Factual Caption Reward

All

Same
Entity

Judge

woman <Image_2> <Image_7>
“A young woman”

Local Phrase

Distractor-Aware
Evidence Suppression (DAES)

Deterministic Guard

Cross-Reference
Semantic Coherence (CRSC)

Used

Positive Tags

woman

woman

<Image_2>

<Image_7>

Distractor
Image

<Image_8>

Structure-Aware Grounding Reward

Figure 2. Overview of our post-training framework. Starting from Qwen3-VL-8B, multi-reference SFT initializes the caption format
and local image-tag interface. GRPO then uses a layered reward evaluator to improve reference-to-visual-unit binding.

els, including Tarsier and AuroraCap, generate fuller descriptions of subjects, attributes, actions, scenes, and camera changes [3, 23]. Work on long-form videos has further
moved beyond clip-level summaries: Video ReCap recursively generates captions at the clip, segment, and video
levels, whereas LongCaptioning constructs long-caption supervision by aggregating local descriptions [10, 27]. ProgressCaptioner instead targets frame-level temporal precision, producing successive captions that distinguish subtle
changes as an action unfolds [31]. Together, these advances
have expanded video captioning from coarse event summaries to detailed and temporally organized descriptions.

cal descriptions over clips, segments and hour-long videos,
and CapRiCorn-1K [6] examines whether subject references remain consistent across scene, viewpoint and appearance changes. In parallel, reference-conditioned generation benchmarks have progressed from evaluating singlesubject preservation to testing multi-reference composition.
OpenS2V-Nexus [33] measures subject fidelity in subjectto-video generation, whereas MultiRef-Compass [37] evaluates multi-view preservation, multi-entity binding and
human–object–scene composition in audio-video generation. Recent any-reference generation methods such
as MAGREF further study subject disentanglement when
composing heterogeneous references [7]. However, existing benchmarks do not evaluate the ability of VLMs to
reference multiple input images in video captions. We
therefore introduce MRVBench to evaluate multi-reference
video captioning.

Video Caption Benchmarks. Early benchmarks such as
MSR-VTT [30] and VATEX [25] established large-scale,
open-domain and multilingual testbeds with concise captions, typically evaluated using lexical-overlap metrics such
as BLEU, METEOR, ROUGE-L and CIDEr. These protocols remain useful for measuring coarse semantic agreement but are less informative for long, free-form captions, in which the same visual facts can be expressed
in many ways. Recent benchmarks therefore evaluate visual facts rather than sentence overlap: DREAM-1K [23]
and VDC [3] decompose detailed descriptions into verifiable content, while VCapsBench [36] and VidCapBench [5]
examine correctness, coverage and fine-grained spatial,
temporal and motion information, including details relevant to downstream video generation. Evaluation has
also become more temporally and structurally demanding. FrameCapEval [31] tests whether frame-level captions follow the progression of an action without anticipating later events, Video ReCap [10] evaluates hierarchi-

3. Problem Formulation
Multi-reference video captioning predicts observable semantic correspondence between candidate references and
video content, rather than causal generation provenance.
Given a video V and a set of reference images I =
{I1 , . . . , IN }, the goal is to generate a detailed and faithful
caption Y with explicit local grounding tags <Image i>.
A valid output should satisfy three requirements. Accuracy: each image tag should be placed immediately after
a phrase that semantically matches the referenced image.
Identification: reference images whose content does not
appear in the video should be identified as distractors and
left unused. Consistency: when multiple reference images
depict the same subject, their tags should be grouped after
3

the same phrase. Unlike ordinary video captioning, this task
requires both detailed video description and reliable phraselevel reference grounding.

camera motion, and visual style. For each keypoint, a structured LLM judge assigns sk ∈ {0, 0.5, 1} for missing or
incorrect, partial, or correct coverage. A separate video-QA
bank checks factual errors and assigns eq ∈ {0, 0.5, 1} for
supported or unanswered, partially incorrect, or incorrect
content. We define the factual caption reward as

4. Method
4.1. Overview

K

We use Qwen3-VL-8B-Instruct as the base model for RefCaptioner and train it in two post-training stages. As shown
in Fig. 2, the first stage performs supervised fine-tuning
on a mixture of multi-reference and standard video-caption
data. The second stage applies Hierarchical CoverageDiscounted GRPO (HCD-GRPO) to improve factual captioning and multi-reference grounding.

Rcap (x, y) =

1 X
sk
K

Q

!"
1 − λqa

k=1

1 X
eq
Q q=1

!#
,
+

(1)
where [z]+ = max(0, z). The first term rewards factual coverage, while the second discounts incorrect content.
Unanswered questions receive no additional error penalty
because omissions are already reflected in keypoint coverage.

4.2. Mixed-Data Supervised Fine-Tuning

4.3.2. Multi-Reference Grounding Reward

We construct the SFT data from two sources. The multireference set Dmr contains gold-standard captions with local image tags. These samples are manually checked for
video factuality, tag placement, and image–phrase correspondence. The general-caption set Dcap contains detailed
descriptions collected from standard video-caption training
data. We sample the two sets at an equal ratio during training. Dmr teaches the model to select relevant references
and place each image tag after the corresponding caption
phrase, while Dcap retains its ability to describe video content in detail. We optimize the standard next-token prediction objective on the mixed data and use the resulting policy
πSFT to initialize reinforcement learning.

Correctly Bound Reference Coverage Reward. Let T + (x)
and T − (x) denote the valid and distractor reference tags,
respectively, and let Ty denote the distinct tags used in the
candidate caption. We define Cref as the fraction of valid
references that are both emitted and bound to semantically
corresponding phrases. A reference contributes to this coverage only when its item-level binding decision is correct.
This design prevents an incorrectly bound tag from increasing the positive reward, while still discouraging the model
from avoiding difficult binding decisions by emitting few or
no image tags.
Reference Binding Accuracy Reward. Each reference image Ii is paired with an annotated image description di .
We parse the candidate caption into local phrase–tag pairs
(pj , tj ), where pj is the phrase immediately preceding the
emitted tag tj = <Image ij >. For each pair, an LLM
judge assigns a binary score aj , where aj = 1 indicates
that pj and dij describe the same visual content and aj = 0
indicates an incorrect binding. The binding accuracy is

4.3. Hierarchical Coverage-Discounted GRPO
Starting from πSFT , the policy samples multiple candidate
captions for each video–reference input. We score these
candidates, normalize their rewards within each group, and
update the policy using the standard clipped GRPO objective. During this stage, we freeze the visual encoder
and vision–language merger and update only the language
model.
HCD-GRPO uses two reward branches. The caption
branch evaluates whether the output describes the video
correctly and completely. The reference branch evaluates
whether the output selects, binds, and groups the reference images correctly. Both branches follow a coveragediscounted form: useful coverage provides the positive signal, while observable errors discount that signal. We combine the two branch rewards using fixed weights and cap
the resulting reward when the output contains malformed
or nonexistent image tags.

Abind (x, y) =

1
|By |

X

aj ,

(2)

(pj ,tj )∈By

where By contains all valid phrase–tag pairs in the candidate
caption. We set Abind = 0 when the caption contains no
valid image tag.
Distractor-Aware Evidence Suppression (DAES). DAES
checks whether the caption uses a reference whose content
does not appear in the video. We set EDAES = 1 when the
candidate uses any distractor tag and EDAES = 0 otherwise.
This term penalizes the model for treating an irrelevant reference as visual evidence.
Cross-Reference Semantic Coherence (CRSC). The annotations specify which reference images depict the same
entity across different viewpoints, poses, or appearances.
These entities may be people, objects, or backgrounds. Let

4.3.1. Factual Caption Reward
We first remove all image tags from the generated caption
to obtain ȳ = StripTags(y). A keypoint bank measures its
coverage of the subjects, appearance, actions, background,
4

6. Experiments

Emulti (x) denote the annotated entities associated with multiple reference images, and let Te∗ denote the ground-truth
tag set for entity e.
For each annotated entity, an LLM judge locates the corresponding entity phrase in the candidate caption and extracts the image tags placed immediately after that phrase.
We denote the extracted tag set by Tbe (y). Tags attached to
separate entity phrases are not merged. We compare the extracted and annotated tag sets to compute the entity-level
consistency accuracy:
ACRSC (x, y) =

1
|Emulti (x)|

X
e∈Emulti (x)

6.1. Experimental settings
RefCaptioner was trained in two stages: supervised finetuning (SFT) followed by GRPO-based post-training. The
best-performing SFT checkpoint on the validation set was
used to initialize GRPO. Detailed training configurations
and optimization hyperparameters are provided in the Supplementary Information. Our experiments utilized 32
NVIDIA H800 80GB GPUs
Implementation details We initialized RefCaptioner
from Qwen3-VL-8B-Instruct.
During SFT, LoRA
adapters were applied to eligible linear layers while the
backbone remained frozen. During GRPO, we optimized
the full LLM while keeping the Vision encoder and VisionLanguage Fusion modules frozen. The details of HCDGRPO are shown in Appendix B.
Baselines We compared RefCaptioner with ARCHunyuan-Video-7B [8], InternVL3.5-38B [24], Keye-VL1.5-8B [32], LLaVA-OneVision-2-8B-Instruct [1], MiMoVL-7B-RL [28], multiple variants from the Qwen3-VL [2]
and Qwen3.6 [19, 20] series, VideoLLaMA3-7B [34], and
LLaVA-Video-7B [38]. We further included Gemini-3.1Pro [9] and GPT-5.4 [18] as strong proprietary baselines.
The details of the baselines are shown in Appendix C.

|Tbe (y) ∩ Te∗ |
. (3)
|Tbe (y) ∪ T ∗ |
e

The score reaches its maximum only when all references
belonging to the same entity are grouped after the corresponding entity phrase. It decreases when the model omits
an expected tag, adds an unrelated tag, or splits different
views of the same entity across separate phrases.
Combining these components, the multi-reference
grounding reward is
h
Rref (x, y) = Cref (x, y) 1 − λb (1 − Abind )
i
− md λd EDAES − mc λc (1 − ACRSC ) ,
+

(4)
where md activates DAES only for samples containing distractors, and mc activates CRSC only for samples containing an entity with multiple reference images. The coefficient values used in our experiments are reported in the appendix.

6.2. Main Results
Standard video-caption evaluation. As shown in Table 1,
RefCaptioner achieves the best overall performance among
the evaluated open-source models, with an MRVScore close
to Gemini-3.1-Pro and higher than GPT-5.4. On standard
video-caption evaluation, it obtains the highest KP-Cov and
VQA-Cov among open-source models, while its KP-Cov is
also comparable to the proprietary baselines. RefCaptioner
further improves VQA over its Qwen3-VL-8B-Instruct base
model, although the larger Qwen3-VL-32B-Instruct performs slightly better on this metric. These results show that
RefCaptioner maintains factual video understanding while
providing more complete descriptions.
Multi-reference grounding evaluation. RefCaptioner
shows a clearer advantage on multi-reference grounding.
It achieves the best or tied-best result on every reported
grounding metric among open-source models and remains
competitive with the proprietary systems. In particular, it
surpasses both Gemini-3.1-Pro and GPT-5.4 on Ref-TagR, Subj-R, and Subj-F1, and exceeds at least one of them
on Ref-Tag-P, Eff-Bind, and Dist-Rej. Its strong Ref-Tag-P
and Ref-Tag-R show that it selects valid references without
omitting them; Ref-Bind and Eff-Bind confirm that the selected images are attached to the correct phrases; and the
distractor and subject-consistency metrics show that it rejects irrelevant images while grouping multiple views of the
same subject. RefCaptioner therefore provides a stronger

5. MRVBench
We introduce MRVBench to jointly evaluate video factuality, reference selection, and phrase-level reference binding, and construct a large-scale training corpus and a compact human-verified benchmark through MLLM-assisted
annotation. The training corpus contains 20,000 videos
and 171,354 reference images collected from authorized
sources under appropriate usage rights. The test set comprises 462 videos—185 AIGC videos (40%) and 277 realworld videos (60%)—together with 3,831 reference images. Difficulty increases with the numbers of references
and visual units, mapping complexity, and distractors: a
video can have up to 22 reference images, and each sample has at least 3 video key-point annotations and 4 video
logical questions. Approximately 60% of the samples contain complex mappings in which multiple references correspond to the same subject or visual unit, while approximately 40% (about 185 samples) contain injected distractors. Data-source, construction, and evaluation details are
provided in the Supplementary Materials.
5

Figure 3. MRVBench data construction pipeline. The pipeline includes multi-domain video collection, keyframe extraction, six-dimensionguided cropping, reference pool curation with distractor injection, local image-tag binding, and human verification.
Table 1. Main results on MRVBench. Higher is better for all metrics except FalseRef-Any, and MRVScore averages the eight core metrics
defined in the Supplementary Materials. The best result in each column is highlighted in green . Gray rows show proprietary models for
reference and are excluded from best-value highlighting.
Caption and Video Content
Model

Key-Point
Coverage Video Factuality

Multi-Reference Grounding
MRVScore↑
Reference Selection

Reference Binding

Distractor Robustness Subject Consistency

KP-Cov↑ VQA↑ VQA-Cov↑ Ref-Tag-P↑ Ref-Tag-R↑ Ref-Bind↑ Eff-Bind↑ Dist-Rej↑ FalseRef-Any↓ Subj-R↑ Subj-F1↑
Proprietary Models
0.938
0.976
0.807
0.986

Gemini-3.1-Pro [9]
GPT-5.4 [18]

0.878
0.927

0.751
0.800

0.879
0.923

0.992
0.998

0.915
0.795

0.978
0.993

0.100
0.0359

0.799
0.609

0.844
0.718

0.897
0.870

ARC-Hunyuan-Video-7B [8]
InternVL3.5-38B [24]
InternVL3.5-8B [24]
Keye-VL-1.5-8B [32]
MiMo-VL-7B-RL [28]
Qwen3-VL-32B-Instruct [2]
Qwen3-VL-32B-Thinking [2]
Qwen3-VL-8B-Instruct [2]
Qwen3-VL-8B-Thinking [2]
Qwen3.6-27B [20]
Qwen3.6-35B-A3B [19]

0.528
0.729
0.735
0.766
0.740
0.849
0.599
0.825
0.576
0.835
0.836

0.377
0.562
0.553
0.583
0.572
0.701
0.505
0.670
0.466
0.685
0.684

0.526
0.721
0.719
0.740
0.731
0.830
0.654
0.814
0.629
0.831
0.827

Open-source General-purpose Models
0.0779
0.0376
0.920
0.0346
0.957
0.760
0.902
0.686
0.569
0.316
0.857
0.271
0.423
0.237
0.723
0.171
0.785
0.475
0.889
0.422
0.979
0.867
0.891
0.773
0.751
0.711
0.340
0.242
0.940
0.711
0.842
0.599
0.846
0.904
0.198
0.179
0.979
0.790
0.966
0.763
0.867
0.555
0.951
0.528

0.980
0.905
0.967
0.950
0.983
0.941
0.755
0.948
0.633
0.974
0.957

0.122
0.315
0.160
0.195
0.156
0.205
0.670
0.210
0.900
0.100
0.155

0.0217
0.514
0.214
0.108
0.233
0.599
0.364
0.471
0.634
0.503
0.333

0.0420
0.645
0.329
0.186
0.357
0.695
0.517
0.599
0.733
0.656
0.491

0.325
0.746
0.557
0.507
0.633
0.829
0.592
0.763
0.621
0.814
0.718

RefCaptioner

0.882

0.686

0.837

0.994

Our Model
0.943
0.967

0.985

0.100

0.817

0.869

0.888

balance between reference coverage, local binding, distractor rejection, and subject consistency.

0.912

training, we compare RefCaptioner with a two-stage CaptionRefine pipeline. Each baseline first generates a standard
caption from the video alone. The same model then receives
the video, the ordered reference images, and its initial caption, and revises the caption by inserting the corresponding
<Image n> tags. Only the revised captions are evaluated,
using the same 462 MRVBench samples for all methods.

6.3. Comparison with Two-Stage Caption Refinement
To examine whether reference grounding can be recovered
through post-hoc rewriting rather than learned during post6

1.00

0.99

4.65

1.00

4.10

0.96

4

1.0

0.93

0.9
3
2.48

2

Table 3. Results on VDC. We report accuracy across the five evaluation dimensions; higher is better. LLaVA-OV denotes LLaVAOneVision.

Proprietary

Mean rank (↓)
Binding accuracy (↑)

2.02

0.8

1.75

0.7

1

Reference binding accuracy (↑ better)

Mean human-preference rank (↓ better)

Open-source
5

0.6

t
on
3B
truc
apti
5B-A
-Ins
ef-C
.6-3
-8B
ltiR
en3
-VL
Mu
Qw
en3
Qw

G em

ro
3.1-P
ini-

-5.4
GPT

Figure 4. Human preference and reference-binding accuracy.
Graduate-student annotators ranked captions from five models and
assessed whether each reference image was bound to the correct
caption phrase. Models are grouped into open-source and proprietary systems. Lower mean rank and higher binding accuracy
indicate better performance. MultiRef-Caption denotes RefCaptioner.

Model

Subj
R↑

Subj
F1↑

0.366
0.707
0.359
0.490

Two-Stage CaptionRefine
Qwen3-VL-8B
0.868
Qwen3-VL-32B
0.911
InternVL3.5-8B
0.728
InternVL3.5-38B
0.732

0.508
0.869
0.486
0.655

0.366
0.840
0.229
0.805

0.337
0.638
0.369
0.365

RefCaptioner (Ours) 0.882

0.943

0.967

0.817 0.869

Cam.↑ Short↑ Back.↑ Obj.↑ Detail.↑

Open-Source Models
Qwen3-VL-8B-Inst. [2]
InternVL3.5-8B [24]
Keye-VL-1.5-8B [32]
LLaVA-OV1.5-8B
LLaVA-OV2-8B [1]
MiniCPM-V4.5-8B
MiMo-VL-7B-RL [28]

57.44
27.96
51.47
38.66
41.23
27.00
50.16

46.91
34.83
42.53
40.24
38.40
28.98
41.31

67.57
40.73
59.65
49.85
49.03
32.03
55.66

67.74
39.95
60.12
50.06
49.04
32.52
55.29

64.03
34.22
56.58
45.15
43.25
25.45
52.72

RefCaptioner (Ours)

59.54

50.87

73.23 73.50

70.11

Table 4. Results on VCapsBench. AR and CR are higher-isbetter; IR is lower-is-better.

Table 2. Comparison with two-stage caption refinement on
MRVBench. Each baseline first generates a video-only draft and
then revises it using the video and ordered reference images. RefCaptioner directly generates a grounded caption in one pass.
KP Ref-Tag Ref
Cov↑
R↑
Bind↑

Model

Model

Size

AR↑

IR↓

CR↑

Open-Source Models
Qwen3-VL-8B-Inst. [2]
InternVL3.5-8B [24]
Keye-VL-1.5-8B [32]
LLaVA-OV1.5-8B
LLaVA-OV2-8B [1]
MiniCPM-V4.5
MiMo-VL-7B-RL [28]

8B
8B
8B
8B
8B
8B
7B

64.83
54.22
55.58
52.93
54.04
60.39
51.32

13.19
14.19
13.13
17.01
12.54
12.46
13.19

74.69
63.18
63.98
63.78
61.78
68.99
59.11

RefCaptioner (Ours)

8B

66.13

13.42

76.39

largest gains over its Qwen3-VL-8B base model occur in
background, main-object, and detailed description, where
accuracy improves by 5.66–6.08 points. This result shows
that the model does not specialize only in image-tag insertion, but also captures ordinary video content more completely. Table 4 shows a similar trend: RefCaptioner obtains
the highest AR and CR, improving them over its base model
by 1.30 and 1.70 percentage points, respectively, while
maintaining a comparable IR. MiniCPM-V4.5 achieves a
lower IR, but its AR and CR remain substantially below
those of RefCaptioner. Taken together, the two benchmarks
show that multi-reference post-training improves detailed
caption generation while maintaining a strong balance between content coverage and caption consistency.

As shown in Table 2, Qwen3-VL-32B-Instruct with CaptionRefine obtains the highest KP-Cov, indicating that an
additional pass can preserve broad coverage of the video
content. RefCaptioner, however, performs best on Ref-TagR, Ref-Bind, Subj-R, and Subj-F1, with clear margins over
every two-stage baseline. This contrast shows that post-hoc
revision can add reference tags to a descriptive caption, but
does not reliably recover phrase-level reference correspondences or group multiple images of the same subject. Reference selection and binding are therefore better learned together with caption generation than treated as a later correction step.

6.4. General Video-Captioning Performance

6.5. Ablation Study

To determine whether reference-oriented post-training preserves general video-captioning ability, we compare RefCaptioner with open-source models on VDC and VCapsBench. As shown in Table 3, RefCaptioner achieves the
highest accuracy across all five VDC dimensions. The

We ablate the two training stages and the three reward components in Table 5. SFT modestly improves distractor rejection and substantially improves subject recall over the
base model, but reduces VQA performance, showing that
7

Image_11,
12, 14, 15

Image_3

Image_9

Image_5, 10

Image_1, 7, 8

Image_2, 4

Image_6

Image_13

Distractor Intrusion

GPT-5.4

A man <Image_2> in a blue jacket with yellow stripes
<Image_9> and a black beanie <Image_3> stands in front of a
scenic landscape <Image_5>, speaking to the camera. Behind
him, a group of people is seated under a wooden shelter…
Wrong Binding

Qwen3.6-27B

Image_2

Image_1
GPT-5.4

Image_3

Gemini-3.1-Pro

Incomplete Cite

Image_3
Differentsubjects
subjects
Different

…shows a small mint-green robot <Image_3> standing in a
cozy workshop-like room with shelves, tools, and pottery
around it. The toy-like character has a rounded helmet head
with glowing eyes and a pale shirt, and it faces the camera…

The video features a man <Image_3> standing outdoors in a
snowy landscape, wearing a bright yellow hooded jacket
<Image_2>, dark pants, and a grey beanie. He is holding ski
poles and appears to be preparing for or taking a break from..,

Qwen3.6-27B

Qwen3.6-27B

Incomplete Cite

…He is wearing a black knit beanie <Image_9> <Image_3>
and a blue work jacket with yellow reflective stripes <Image_9>
<Image_11> <Image_12> <Image_14> <Image_15>….

…In a vibrant underwater setting filled with colorful coral and
swimming fish, a cheerful doctor <Image_1> stands next to a
small robot holding a large blank scroll. The doctor, dressed
in a white coat with a stethoscope, uses a paintbrush to ...

RefCaptioner

RefCaptioner

Complete Cite

Image_2

Image_1

…a medium close-up of an older Black man <Image_11>
<Image_14> <Image_15><Image_12>. He is wearing a blue
work jacket <Image_9> and a black beanie <Image_3>. He is
standing outdoors in a rural setting <Image_5> <Image_10>…

Missing <Image_2>

...One player is dressed in a formal white shirt and white
trousers <Image_3>, while his opponent wears a white and
blue athletic jersey with black shorts. They are competing for
possession of a red soccer ball with black stripes <Image_1>.
Complete Cite

RefCaptioner

Complete Cite

…animated scene set underwater <Image_2>, a robot
character <Image_3> and a male doctor <Image_1> are
interacting. The robot, wearing a red hooded puffer jacket with
white stripes, holds up a large, rectangular, beige canvas …

…in a sunny park where a man with a beard <Image_3> and a
man with long hair <Image_2> are playing soccer. The man
with a beard is dressed in a white shirt and pants…The man
with long hair is dribbling a red soccer ball <Image_1> …

Figure 5. Qualitative comparison on MRVBench. Baseline captions exhibit distractor intrusion, incorrect or incomplete reference
binding, and inconsistent subject grouping. RefCaptioner selects the supported references and places their tags after the corresponding
visual phrases.

Recall × Binding × Distractor rejection

Qwen3.6-35B-A3B
0.963

1.0
0.879

RefCaptioner

Table 5. Ablation of training stages and reward components.
The three HCD-GRPO ablations remove the factual-caption reward, DAES, or CRSC, respectively.

0.836
0.772

0.8

0.6

GPT-5.4

0.922
0.769

0.722

0.703

0.583
0.508
0.442

Variant

Metrics

Fact. DAES CRSC VQA↑ Dist-Rej↑ Subj-R↑

0.2

0.0

Reward

0.398

0.4

2–4

5–8

9–12

Base
SFT

13+

Number of provided reference images

Figure 6. Reference-grounding robustness under increasing numbers of reference images. The robustness score is the product of
reference recall, binding accuracy, and distractor rejection.

–
–

w/o Factual –
w/o DAES ✓
w/o CRSC ✓
Full
✓

supervised multi-reference learning alone favors reference
handling at the expense of factual video description. HCDGRPO resolves this imbalance: the full model achieves
the best VQA, Dist-Rej, and Subj-R among all evaluated
variants. Removing the factual-caption reward causes the
largest VQA drop, confirming its role in preserving videocontent accuracy. Removing DAES produces the largest reductions in Dist-Rej and Subj-R, showing that distractoraware supervision also supports reliable subject grounding,
while removing CRSC yields a smaller but consistent decrease in Subj-R. Together, these results show that the three
rewards are complementary and enable the full model to improve factual description, distractor rejection, and subject
consistency simultaneously.

–
–

–
–

0.672
0.642

0.926
0.933

0.472
0.702

HCD-GRPO Variants
✓
✓
0.642
–
✓
0.663
✓
–
0.667
✓
✓
0.686

0.934
0.914
0.931
0.985

0.770
0.740
0.778
0.817

6.6. Robustness to Increasing Reference Images
We group MRVBench samples by reference count: 2–4,
5–8, 9–12, and 13+. To jointly measure correct reference selection, phrase-level binding, and distractor exclusion, we compute a reference-grounding robustness score
as the product of reference recall, binding accuracy, and
distractor rejection within each group; this multiplicative
form penalizes models that are weak in any one component. As shown in Figure 6, RefCaptioner achieves the
highest robustness score across all reference-count groups.
On the most challenging 13+ group, it obtains a score of
0.769, outperforming GPT-5.4 (0.703) and Qwen3.6-35B8

A3B (0.398), demonstrating stronger robustness to complex
reference sets.
We recruited graduate-student annotators and randomly
selected 40 examples from MRVBench, comprising 20
AIGC videos and 20 real videos.
For each example, participants viewed the video, the reference images,
and anonymized captions from GPT-5.4, Gemini-3.1-Pro,
Qwen3.6-35B-A3B, Qwen3-VL-8B-Instruct, and RefCaptioner. The caption order was randomized and model identities were hidden. Participants ranked the five captions
by overall preference and naturalness, where a lower mean
rank indicates a better result, and separately judged whether
each reference image was bound to the correct phrase. As
shown in Fig. 4, RefCaptioner achieved the best mean rank
of 1.75 and a binding accuracy of 0.99. Its binding accuracy
was close to the 1.00 achieved by Gemini-3.1-Pro and GPT5.4, and exceeded the 0.96 and 0.93 achieved by Qwen3.635B-A3B and Qwen3-VL-8B-Instruct. Although all models obtained high binding accuracy, RefCaptioner received
a clearly better preference rank. Correct image insertion
alone therefore does not determine human preference; caption structure and expression also matter. We organized the
training captions around six components—subjects, appearance, actions, background, visual style, and camera work—
and trained the model to bind each component to the appropriate reference rather than repeatedly attach one image to
several phrases. As a result, RefCaptioner produces accurately grounded captions that more closely match how people organize and express video descriptions.

Good

RefCaptioner vs.

Same

Bad

76%

Qwen3.6-35B-A3B

14%

10%

InternVL3.5-38B

64%

24%

12%

Qwen3.6-27B

60%

30%

10%

GPT-5.4

30%

54%

16%

Gemini-3.1-Pro

26%

58%

16%

0

25

50
Human preference (%)

75

100

Figure 7. Pairwise Good/Same/Bad (GSB) evaluation comparing RefCaptioner with different baselines for caption-conditioned
video reconstruction.

ducing valid image-tag syntax. Additional examples and
remaining failure cases are provided in the Supplementary
Information.

6.9. Caption-Conditioned Video Reconstruction
Finally, we test whether the information captured by RefCaptioner supports faithful reconstruction of the source
video using data from MRVBench. To assess downstream
utility, we reconstruct videos from each generated caption
and its cited reference-image subset under identical generation settings. Thus, each captioner controls both the textual
description and the references that it explicitly selects, while
the reconstruction backend and inference configuration remain fixed.
Human evaluators consistently prefer RefCaptionerbased reconstructions. As shown in Figure 7, RefCaptioner
receives more Good than Bad judgments against every
baseline, with particularly pronounced advantages over the
open-source models. These results indicate that RefCaptioner better preserves source-video information through its
generated descriptions and selected references. This result
shows that phrase-level reference binding provides more informative conditions for downstream video reconstruction
rather than merely improving caption-level metrics. Figures S2, S3, and S4 present representative comparisons; further evaluation details are provided in the Supplementary
Information.

6.7. Human Preference Study
6.8. Qualitative Analysis
Figure 5 provides qualitative comparisons on three representative MRVBench examples. In the left example, four
reference images show the same man, while separate images depict his beanie, jacket, and surroundings. GPT-5.4
incorrectly binds the distractor <Image 2> to the man, and
Qwen3.6-27B attaches the jacket tag to the beanie and the
subject tags to the clothing phrase. RefCaptioner instead
groups the four views after the subject phrase and binds
the beanie, jacket, and background references to their corresponding descriptions. In the middle example, GPT-5.4
describes a workshop that does not appear in the underwater video and cites only the robot, while Qwen3.6-27B cites
the doctor but leaves the robot and underwater scene ungrounded. RefCaptioner identifies and binds all three elements. In the right example, Gemini-3.1-Pro treats the
reference to the second man as an attribute of the first,
and Qwen3.6-27B omits the second man’s reference altogether. RefCaptioner separates the two players and correctly binds the ball to <Image 1>. These cases show
how RefCaptioner improves positive-reference recall, local
binding, and subject consistency rather than merely pro-

7. Conclusion
We introduce RefCaptioner for multi-reference imagegrounded video captioning, combining mixed-data SFT
with HCD-GRPO to optimize factual captioning and reliable reference grounding. We also present MRVBench
for evaluating video factuality and multi-reference grounding on real-world and AI-generated videos. RefCaptioner achieves the best overall performance among opensource models while remaining strong on general captioning benchmarks. Human evaluation validates its caption
9

quality and phrase-level binding accuracy, and controlled
reconstruction provides initial evidence of downstream utility. Overall, explicit multi-reference grounding can be
incorporated into video captioning without compromising
general description quality.

[9] Google DeepMind. Gemini 3.1 Pro model card, 2026. 5, 6
[10] Md Mohaiminul Islam, Ngan Ho, Xitong Yang, Tushar Nagarajan, Lorenzo Torresani, and Gedas Bertasius. Video recap: Recursive captioning of hour-long videos. In Proceedings of the IEEE/CVF Conference on Computer Vision and
Pattern Recognition, pages 18198–18208, 2024. 3
[11] Feng Liang, Haoyu Ma, Zecheng He, Tingbo Hou, Ji
Hou, Kunpeng Li, Xiaoliang Dai, Felix Juefei-Xu, Samaneh
Azadi, Animesh Sinha, Peizhao Zhang, Peter Vajda, and Diana Marculescu. Movie Weaver: Tuning-free multi-concept
video personalization with anchored prompts. In Proceedings of the IEEE/CVF Conference on Computer Vision and
Pattern Recognition, pages 13146–13156, 2025. 2
[12] Bin Lin, Yang Ye, Bin Zhu, Jiaxi Cui, Munan Ning, Peng Jin,
and Li Yuan. Video-LLaVA: Learning united visual representation by alignment before projection. In Proceedings of
the 2024 Conference on Empirical Methods in Natural Language Processing, pages 5971–5984, 2024. 2
[13] Kevin Lin, Linjie Li, Chung-Ching Lin, Faisal Ahmed, Zhe
Gan, Zicheng Liu, Yumao Lu, and Lijuan Wang. SwinBERT:
End-to-end transformers with sparse attention for video captioning. In Proceedings of the IEEE/CVF Conference on
Computer Vision and Pattern Recognition, pages 17949–
17958, 2022. 2
[14] Yiqi Lin, Guoqiang Liang, Ziyun Zeng, Zechen Bai, Yanzhe
Chen, and Mike Zheng Shou. Kiwi-Edit: Versatile video
editing via instruction and reference guidance, 2026. 2
[15] Xinyu Liu, Shihao Li, Weihong Lin, Xinlong Chen, Yang
Shi, Yujin Han, Yiyang Cai, Yanghao Wang, Ruibin Yuan,
Yuanxing Zhang, Pengfei Wan, Wenhan Luo, and Yike Guo.
ReBind: Multi-reference video editing via structured instructions with explicit reference relationships, 2026. 2
[16] Huaishao Luo, Lei Ji, Botian Shi, Haoyang Huang, Nan
Duan, Tianrui Li, Jason Li, Taroon Bharti, and Ming Zhou.
UniVL: A unified video and language pre-training model for
multimodal understanding and generation. arXiv preprint
arXiv:2002.06353, 2020. 2
[17] Muhammad Maaz, Hanoona Rasheed, Salman Khan, and Fahad Khan. Video-ChatGPT: Towards detailed video understanding via large vision and language models. In Proceedings of the 62nd Annual Meeting of the Association for Computational Linguistics, pages 12585–12602, 2024. 2
[18] OpenAI. GPT-5.4 Thinking system card, 2026. 5, 6
[19] Qwen Team. Qwen3.6-35B-A3B: Agentic coding power,
now open to all. Qwen Blog, 2026. 5, 6
[20] Qwen Team. Qwen3.6-27B: Flagship-level coding in a 27b
dense model. Qwen Blog, 2026. 5, 6
[21] Ziyang Song, Xinyu Gong, Bangya Liu, and Zelin Zhao.
MV-S2V: Multi-view subject-consistent video generation.
arXiv preprint arXiv:2601.17756, 2026. 2
[22] Chen Sun, Austin Myers, Carl Vondrick, Kevin Murphy,
and Cordelia Schmid. VideoBERT: A joint model for video
and language representation learning. In Proceedings of the
IEEE/CVF International Conference on Computer Vision,
pages 7464–7473, 2019. 2
[23] Jiawei Wang, Liping Yuan, Yuchen Zhang, and Haomiao
Sun. Tarsier: Recipes for training and evaluating large video

Acknowledgments
[TODO: add funding, compute resources, annotation support, and collaborators to acknowledge. Remove this section for anonymous review if required by the venue policy.]

References
[1] Xiang An et al.
LLaVA-OneVision-2:
Towards
next-generation perceptual intelligence.
arXiv preprint
arXiv:2605.25979, 2026. 5, 7
[2] Shuai Bai et al. Qwen3-VL technical report. arXiv preprint
arXiv:2511.21631, 2025. 5, 6, 7
[3] Wenhao Chai, Enxin Song, Yilun Du, Chenlin Meng,
Vashisht Madhavan, Omer Bar-Tal, Jenq-Neng Hwang, Saining Xie, and Christopher D. Manning. Auroracap: Efficient,
performant video detailed captioning and a new benchmark.
In International Conference on Learning Representations,
2025. 2, 3
[4] Tsai-Shien Chen, Aliaksandr Siarohin, Willi Menapace,
Yuwei Fang, Kwot Sin Lee, Ivan Skorokhodov, Kfir Aberman, Jun-Yan Zhu, Ming-Hsuan Yang, and Sergey Tulyakov.
Multi-subject open-set personalization in video generation.
In Proceedings of the IEEE/CVF Conference on Computer
Vision and Pattern Recognition, pages 6099–6110, 2025. 2
[5] Xinlong Chen, Yuanxing Zhang, Chongling Rao, Yushuo
Guan, Jiaheng Liu, Fuzheng Zhang, Chengru Song, Qiang
Liu, Di Zhang, and Tieniu Tan. VidCapBench: A comprehensive benchmark of video captioning for controllable textto-video generation. In Findings of the Association for Computational Linguistics: ACL 2025, pages 8543–8563, 2025.
3
[6] Xinlong Chen, Jiafu Tang, Yue Ding, Yizhuo Jia, Bozhou
Li, Bohan Zeng, Yang Shi, Shihao Li, Yiyan Ji, Qiang Liu,
Weihong Lin, Yuanxing Zhang, Pengfei Wan, Liang Wang,
and Tieniu Tan. CapRiCorn-1K: A comprehensive benchmark for video captioning and subject referential consistency
across temporal scales. arXiv preprint arXiv:2606.21949,
2026. 3
[7] Yufan Deng, Yuanyang Yin, Xun Guo, Yizhi Wang, Jacob Zhiyuan Fang, Shenghai Yuan, Yiding Yang, Angtian
Wang, Bo Liu, Haibin Huang, and Chongyang Ma. MAGREF: Masked guidance for any-reference video generation
with subject disentanglement. In International Conference
on Learning Representations, 2026. 3
[8] Yuying Ge, Yixiao Ge, Chen Li, Teng Wang, Junfu Pu,
Yizhuo Li, Lu Qiu, Jin Ma, Lisheng Duan, Xinyu Zuo, Jinwen Luo, Weibo Gu, Zexuan Li, Xiaojing Zhang, Yangyu
Tao, Han Hu, Di Wang, and Ying Shan. ARC-HunyuanVideo-7B: Structured video comprehension of real-world
shorts. arXiv preprint arXiv:2507.20939, 2025. 5, 6

10

In Proceedings of the AAAI Conference on Artificial Intelligence, pages 12726–12734, 2026. 3
[37] Xiaohan Zhang, Yuqing Wen, Junlin Chen, Yuqi Tang,
Yiting He, Lizhuo Shao, Weiming Zhu, Tengfei Liu,
Yang Shi, Jialu Chen, Yuanxing Zhang, and Huaxiong Li.
MultiRef-Compass: Towards comprehensive evaluation of
multi-reference-to-audio-video generation. arXiv preprint
arXiv:2607.14189, 2026. 3
[38] Yuanhan Zhang, Jinming Wu, Wei Li, Bo Li, Zejun Ma, Ziwei Liu, and Chunyuan Li. LLaVA-Video: Video instruction
tuning with synthetic data. arXiv preprint arXiv:2410.02713,
2024. 5

description models. arXiv preprint arXiv:2407.00634, 2024.
3
[24] Weiyun Wang et al. InternVL3.5: Advancing open-source
multimodal models in versatility, reasoning, and efficiency.
arXiv preprint arXiv:2508.18265, 2025. 5, 6, 7
[25] Xin Wang, Jiawei Wu, Junkun Chen, Lei Li, Yuan-Fang
Wang, and William Yang Wang. VATEX: A large-scale,
high-quality multilingual dataset for video-and-language research. In Proceedings of the IEEE/CVF International Conference on Computer Vision, pages 4580–4590, 2019. 3
[26] Yi Wang, Kunchang Li, Xinhao Li, Jiashuo Yu, Yinan He,
Guo Chen, Baoqi Pei, Rongkun Zheng, Zun Wang, Yansong
Shi, Tianxiang Jiang, Songze Li, Jilan Xu, Hongjie Zhang,
Yifei Huang, Yu Qiao, Yali Wang, and Limin Wang. InternVideo2: Scaling foundation models for multimodal video
understanding. In Computer Vision – ECCV 2024, pages
396–416. Springer Nature Switzerland, 2024. 2
[27] Hongchen Wei, Zhihong Tan, Yaosi Hu, Chang Wen Chen,
and Zhenzhong Chen. Longcaptioning: Unlocking the power
of long video caption generation in large multimodal models.
arXiv preprint arXiv:2502.15393, 2025. 3
[28] Xiaomi LLM-Core Team. MiMo-VL technical report. arXiv
preprint arXiv:2506.03569, 2025. 5, 6, 7
[29] Jiazheng Xing, Fei Du, Hangjie Yuan, Pengwei Liu, Hongbin Xu, Hai Ci, Ruigang Niu, Weihua Chen, Fan Wang, and
Yong Liu. LumosX: Relate any identities with their attributes
for personalized video generation. In International Conference on Learning Representations, 2026. 2
[30] Jun Xu, Tao Mei, Ting Yao, and Yong Rui. MSR-VTT: A
large video description dataset for bridging video and language. In Proceedings of the IEEE Conference on Computer
Vision and Pattern Recognition, pages 5288–5296, 2016. 3
[31] Zihui Xue, Joungbin An, Xitong Yang, and Kristen Grauman. Progress-aware video frame captioning. In Proceedings of the IEEE/CVF Conference on Computer Vision and
Pattern Recognition, pages 13639–13650, 2025. 3
[32] Biao Yang et al. Kwai Keye-VL 1.5 technical report. arXiv
preprint arXiv:2509.01563, 2025. 5, 6, 7
[33] Shenghai Yuan, Xianyi He, Yufan Deng, Yang Ye, Jinfa
Huang, Bin Lin, Jiebo Luo, and Li Yuan. OpenS2V-Nexus:
A detailed benchmark and million-scale dataset for subjectto-video generation. arXiv preprint arXiv:2505.20292, 2025.
3
[34] Boqiang Zhang, Kehan Li, Zesen Cheng, Zhiqiang Hu,
Yuqian Yuan, Guanzheng Chen, Sicong Leng, Yuming Jiang,
Hang Zhang, Xin Li, Peng Jin, Wenqi Zhang, Fan Wang, Lidong Bing, and Deli Zhao. VideoLLaMA 3: Frontier multimodal foundation models for image and video understanding. arXiv preprint arXiv:2501.13106, 2025. 5
[35] Hang Zhang, Xin Li, and Lidong Bing. Video-LLaMA: An
instruction-tuned audio-visual language model for video understanding. In Proceedings of the 2023 Conference on Empirical Methods in Natural Language Processing: System
Demonstrations, pages 543–553, 2023. 2
[36] Shi-Xue Zhang, Hongfa Wang, Duojun Huang, Xin Li, Xiaobin Zhu, and Xu-Cheng Yin. Vcapsbench: A large-scale
fine-grained benchmark for video caption quality evaluation.

11

RefCaptioner: Multi-Reference Image-Grounded Video Captioning
Supplementary Material
A. MRVBench Construction and Evaluation

tractor tags for sample i.
Key-Point Coverage (KP-Cov). Every key point is labeled
as correct, partial, or missing. KP-Cov gives coverage credit
to correct and partial matches and pools counts over the test
set:
ncorrect + npartial
.
(S1)
KP-Cov =
nall keypoints

A.1 Benchmark Overview
MRVBench contains 462 test samples, comprising 185
AIGC videos and 277 real videos, with 3,831 candidate reference images in total. Each sample consists of one video,
multiple tagged candidate reference images, a referencegrounded golden caption, per-reference keep/delete annotations, same-entity reference-group annotations, a frozen
key-point bank, and a frozen video-QA bank. Candidate
references include both positive references and distractors.
A positive reference contains a useful visual element that
can be grounded in the video, whereas a distractor does not
provide a valid grounding target.

Video QA (VQA) and Video QA Coverage (VQA-Cov).
QA items are labeled as yes, partial, or no. VQA assigns
scores of 1, 0.5, and 0, whereas VQA-Cov counts both yes
and partial as covered:
nyes + 0.5npartial
,
nall QA
nyes + npartial
VQA-Cov =
.
nall QA
VQA =

A.2 Data Sources and Release Scope
The training corpus was lawfully collected from authorized sources under appropriate usage rights. Because redistribution rights differ across these sources, the training corpus will not be publicly released. We will release
the MRVBench test set and its evaluation annotations as a
benchmark for research use, subject to the applicable data
licenses. The release will include only data and annotations
that can be redistributed under those licenses.

(S2)

Reference-Tag Precision and Recall (Ref-Tag-P/R).
These metrics evaluate reference selection using unique
tags. Per-sample precision and recall are
Pi =

|Ci ∩ Gi |
,
|Ci |

Ri =

|Ci ∩ Gi |
,
|Gi |

(S3)

and the reported scores are macro-averaged across samples.
If a caption uses no image tag, its precision is set to zero.
Reference Binding (Ref-Bind). Each locally extracted
phrase–tag pair receives a continuous judge score in [0, 1],
indicating whether the phrase’s core visual referent matches
the semantic description of the referenced image. Pair
scores are averaged within each sample and then macroaveraged over samples.
Effective Binding (Eff-Bind). Effective binding jointly reflects whether positive references are selected and whether
their local phrases are correct:

A.3 Annotation Structure
Each positive reference is assigned to a concrete visual unit
in the video, such as a subject, object, appearance attribute,
or background element. References share a group only
when they depict the same entity or visual unit across viewpoints, poses, or appearances; semantically related but distinct entities are not merged. Each reference additionally includes a grounded phrase and concise visual evidence supporting its keep/delete decision.
The frozen key-point bank is derived from tag-free
golden captions and organizes independently checkable
facts into six dimensions: subject, appearance, action,
background, camera, and style. The 462 samples contain
5,846 key points. The frozen QA bank contains 2,172
short-answer questions covering entity actions, entity–
background relations, multi-entity interactions, camera behavior, appearance, and scene style. Each question includes
a reference answer and its supporting evidence dimension.
These annotation banks are generated offline and remain
fixed for all evaluated models.

Eff-Bind = Ref-Tag-R × Ref-Bind.

(S4)

Distractor Rejection (Dist-Rej). For each sample,
Di = 1 −

|Ci ∩ Ni |
.
|Ni |

(S5)

The score is macro-averaged, with Di = 1 for samples
without distractors.
False Reference Any (FalseRef-Any). This metric is the
fraction of distractor-containing samples in which at least
one distractor tag is used:

A.4 Metric Definitions
Let Ci be the set of unique image tags used by a candidate
caption, Gi the set of positive tags, and Ni the set of dis-

FalseRef-Any =

1 X
1[Ci ∩ Ni ̸= ∅].
|IN |
i∈IN

12

(S6)

Lower values are better.
Subject Recall and F1 (Subj-R/F1). Subject consistency
is evaluated over annotated same-entity groups containing
at least two positive tags. For every eligible group, extracted
tags are compared with the hidden expected tags. Counts
are pooled across groups:
P
P
ncorrect
ncorrect
,
Subj-P = P
,
Subj-R = P
nexpected
npredicted
(S7)
2 Subj-P Subj-R
Subj-F1 =
.
(S8)
Subj-P + Subj-R

A.5 Evaluation Protocol
All models receive the same task instruction, ordered reference images, and video. Content metrics operate on captions after image tags are removed. Reference-selection
metrics are computed by exact matching of unique tags.
Gemini-3.1-Pro is used as the MLLM judge for structured text-only evaluation of key-point coverage, video QA,
reference binding, and subject consistency; final scores
are computed programmatically from its structured outputs. Key-point and QA metrics use pooled item-level
counts, reference-selection and binding metrics use samplelevel macro averages, and subject-consistency metrics pool
counts over eligible multi-reference groups.

A.6 Qualitative Example
Figure S1 shows a complete MRVBench example with
video keyframes, 20 candidate reference images, and the
grounded caption generated by RefCaptioner. The output
places one or more image tags immediately after the corresponding local visual phrase, groups multiple references
depicting the same subject or scene element, and leaves unsupported candidates unused.

13

Case 10 · Residential street chase and hiding
INPUT

Dataset_VIDEO

OUTPUT

VIDEO · KEYFRAMES

FRAME 01

Multi-Ref CAPTION

REFERENCE IMAGES · 20

<Image_1>

<Image_2>

<Image_3>

<Image_4>

<Image_5>

<Image_6>

<Image_7>

<Image_8>

<Image_9>

<Image_10>

<Image_11>

<Image_12>

<Image_13>

<Image_14>

<Image_15>

<Image_16>

<Image_17>

<Image_18>

<Image_19>

<Image_20>

FRAME 02

FRAME 03

FRAME 04

The video begins with a wide shot of a
residential street <Image_16>, where a silver
car <Image_10> and a blue car <Image_14>
are parked along the curb. A young boy
<Image_4> <Image_6> <Image_12>
<Image_20>, dressed in a black doublebreasted coat <Image_17> and a red tie
<Image_8>, runs across the street while two
men in suits chase him. The camera follows
the boy past the parked cars and around a
corner. The scene then cuts to a closer view
beside a green hedge <Image_3>
<Image_13>, where the boy hides
<Image_7> and raises the phone near his
ear. He glances back anxiously as the two
men run past without noticing him. The video
ends with the boy still concealed beside the
hedge, holding the object.

FRAME 05

Figure S1. Qualitative example of multi-reference image-grounded video captioning on MRVBench. Given video keyframes and an
ordered pool of candidate reference images, RefCaptioner generates a detailed caption with phrase-level image tags while excluding
unused candidates.

B. Model and Post-Training Details

mized without LoRA. The reward-ready training set contains 12,838 examples, and a fixed set of 126 examples is
used for validation. Samples longer than 16,000 processed
prompt tokens are excluded before training.
Training uses 32× NVIDIA H800 (80 GB) GPUs across
four nodes. The grpo qwen3vl environment uses Python
3.10.20, PyTorch 2.9.0 with CUDA 12.8, Transformers
4.57.6, vLLM 0.11.2, Ray 2.55.1, and FlashAttention
2.8.3.post1. Each update samples six responses for 16
prompts (96 captions), capped at 512 tokens each. The actor learning rate is 1×10−6 ; low-variance KL regularization
uses coefficient 0.005. Rollout tensor parallelism is 2, and
the final policy is selected by validation performance.

B.1 Base Model and Supervised Fine-Tuning
We use Qwen3-VL-8B-Instruct as the base vision–language
model. The model receives one video together with an ordered set of tagged reference images and generates a single reference-grounded English caption. During supervised
fine-tuning (SFT), the vision encoder and multimodal projector are frozen, while LoRA adapters are applied to the
language model’s attention and feed-forward projections.
We use a LoRA rank of 64, an alpha of 128, and a dropout
rate of 0.05.
SFT runs for three epochs with BF16 and DeepSpeed
ZeRO-2 on 8× NVIDIA H800 (80 GB) GPUs. Its environment uses Python 3.11.15, PyTorch 2.6.0+cu118, Transformers 5.8.1, and DeepSpeed 0.19.1. Per-device batch size
and gradient accumulation are both 1. We use AdamW with
learning rate 1 × 10−4 , weight decay 0.1, cosine decay,
warm-up ratio 0.03, and gradient clipping 1.0. The maximum multimodal sequence length is 18,000 tokens. We
validate once per epoch and select the SFT checkpoint by
validation loss.

B.3 Reward Configuration
The GRPO reward combines factual-caption quality and
multi-reference grounding quality. The caption branch
rewards key-point coverage while discounting video-QA
errors. The reference branch rewards correctly bound
positive-reference coverage while penalizing incorrect local
binding, distractor use, and inconsistent grouping of multiple references depicting the same entity.
For the multi-reference grounding reward in Eq. (4), we
use

B.2 GRPO Post-Training
GRPO starts from the SFT checkpoint. The visual encoder remains frozen, while the language model is opti-

λb = 0.3,
14

λd = 0.4,

λc = 0.3.

(S9)

C.3 VCapsBench

The caption-reward error-discount coefficient is λqa = 0.5.
We combine the caption and reference branches with equal
weights:
Rraw = 0.5Rcap + 0.5Rref .
(S10)

For VCapsBench, we use the benchmark instruction requesting a comprehensive caption of at least 200 words,
covering actions, characters, spatial relations, objects, emotions, visual techniques, background, lighting and color,
shots, and overall style. Videos are sampled at 2 fps with
a maximum of 64 frames. Caption generation permits up to
1,024 new tokens.

Without a structural violation, R = Rraw . For malformed,
invented, non-local, or prohibited tags, we use τstruct = 0.2
and cap the reward as
R = min(Rraw , τstruct ) = min(Rraw , 0.2) .

(S11)

The generated caption is evaluated against the benchmark’s video-specific QA bank. For each QA item, a text
judge outputs Yes, No, or Unanswerable. We report
answer rate, inaccuracy rate, and coverage rate:

B.4 Visual Preprocessing
For SFT, videos are sampled at a target rate of 2 fps. Each
video frame is limited to 602,112 pixels, and each reference image is limited to 401,408 pixels. Samples exceeding
the sequence-length limit after multimodal processing are
removed rather than truncated. GRPO uses the same framerate and pixel constraints.

Ncorrect
,
Ntotal
Nincorrect
InaccuracyRate =
,
Ntotal − Nunanswerable
AnswerRate =

B.5 Repeated Runs and Statistical Significance
We use a fixed construction seed of 20260710. The key
comparison between the base model and the fully posttrained RefCaptioner is independently repeated three times.
Across these repeated runs, the post-trained model consistently outperforms the base model, and the improvement is
statistically significant.

CoverageRate = 1 −

C. General Video-Captioning Evaluation

Nunanswerable
.
Ntotal

(S12)

(S13)

C.1 Evaluation Setup
All baseline models are evaluated using the same video inputs and benchmark-specific instructions. We use deterministic decoding for caption generation. The benchmarkspecific frame-sampling rates, generation lengths, and evaluation procedures are described below.

We use Gemini-3.1-Pro as the MLLM judge and retain the
benchmark’s answer mapping and aggregation. Evaluation
is performed over 5,666 unique videos.

C.2 VDC
For VDC, each model is prompted to provide a faithful,
detailed description of the video in more than three sentences. Videos are sampled at 1 fps with a maximum of
eight frames. Caption generation permits up to 2,048 new
tokens.
Evaluation follows VDC’s two-stage question-based
protocol. For each ground-truth question, a text judge first
answers the question using only the generated caption. A
second judgment compares this answer with the reference
answer and returns a semantic-match decision together with
a score from 0 to 5. Scores and match accuracies are averaged over questions and samples. We use Gemini-3.1Pro as the MLLM judge while preserving the benchmark’s
question–answer and aggregation procedure. Evaluation
covers 1,027 videos.

D. Prompt and Input Formats
D.1 Training Input
Each sample contains an ordered list of reference images
followed by one video. Reference images are paired positionally with tags <Image 1>, <Image 2>, and so forth.
Some references may be distractors and therefore need not
appear in the output. The model receives a single user instruction, and the target caption is used as the assistant response.
The training instruction is:
15

Training Instruction

An example output is:

You are a multi-reference video
,→
captioning model.

Example Target Caption
The scene opens in a brightly lit
,→
laboratory, where a young woman
,→
<Image_3> <Image_5> works at a desk.
,→
She wears a white lab coat <Image_7>
,→
and clear safety glasses <Image_2>,
,→
while a microscope <Image_4> sits
,→
beside her. She studies her computer,
,→
briefly raises a hand to her chin,
,→
and then returns her attention to the
,→
screen as the camera slowly pans
,→
right.

Input:
- Several reference images, each labeled
,→
as <Image_1>, <Image_2>, etc.
- Some reference images may be
,→
distractors that are not visible in
,→
the video.
- One reference video.
Task:
Write one fluent English video caption
,→
that describes the visible video
,→
content and locally binds each usable
,→
reference image tag to the visual
,→
phrase it grounds.

The two tags after “young woman” form one same-entity
group, whereas the lab coat, safety glasses, and microscope
are bound to separate local phrases. Any reference not visibly grounded in the video is omitted.

Return only one natural English
,→
paragraph. Describe the visible
,→
subjects, setting, referenced
,→
appearances or objects, action
,→
progression, and useful camera or
,→
visual-style details. Do not invent
,→
unseen names, relationships, causes,
,→
dialogue, audio, or story details.

D.2 Evaluation Prompts
We use separate text-only judge prompts for content coverage and multi-reference grounding. Tags are removed before content evaluation but retained for grounding evaluation.
Key-point coverage. The judge receives a candidate caption and a frozen list of golden key points. It labels every
key point as correct, partial, or missing. Paraphrases are accepted; distorted, incomplete, or incorrectly
attributed content is partial; unsupported content is missing.
The judge returns one JSON record per key point.

Use only provided tags that can be
confidently grounded in the video.
,→
Place each used tag immediately after
,→
a concrete noun phrase. Stack
,→
multiple tags only when they describe
,→
the same visual unit; otherwise
,→
attach them to separate phrases. Do
,→
not attach tags to pronouns, collect
,→
tags at the end, or use phrases such
,→
as "from <Image_N>" or "shown in
,→
<Image_N>". Omit ungrounded
,→
distractor tags.
,→

Key-Point Coverage Judge Prompt
For each golden key point, determine
,→
whether the candidate caption covers
,→
it. Use only the caption and the
,→
supplied key points. Judge each item
,→
independently and return JSON labels:
,→
correct, partial, or missing.

The multimodal content is serialized as follows:
Multimodal Input Serialization

The key-point bank covers six complementary dimensions, summarized in Table S1.
For the action example, “She pushes a yellow chair from
left to right through the snow” is correct because it preserves the actor, object, direction, and setting. “She pushes
a chair across the snow” is partial because the color and
direction are omitted. “She stands in a festive snowy village” is missing because it does not describe the chairpushing action.
Video QA. The judge receives the candidate caption and
frozen question–answer pairs. For each item, it determines
whether the caption supports the reference answer and returns yes, partial, or no. Semantic equivalence is accepted, but unsupported inference is prohibited.

Reference image tags, in order:
,→
<Image_1>, ..., <Image_N>
<Image_1> reference image: [reference
,→
image 1]
...
<Image_N> reference image: [reference
,→
image N]
Reference video: [video]
Now write the final caption.

16

Dimension

Definition

Representative golden key point

Subject

Principal visible entities or objects, including
identity, role, or count.
Visible clothing, color, material, body features,
accessories, or expression.
Actions, interactions, state changes, and temporal event sequences.
Location, surrounding objects, weather, lighting, and spatial context.
Shot scale, viewpoint, angle, camera motion,
reframing, or cuts.
Rendering mode, palette, cinematic treatment,
mood, or atmosphere.

The video features a female character with a white robotic body.

Appearance
Action
Background
Camera
Style

The character wears a tan poncho with brown geometric patterns.
The character pushes the yellow chair from left to right across
the snowy ground.
A green car covered in snow is parked near a decorated house in
the background.
The camera follows the character, panning slightly to the right.
The scene has a festive, wintery atmosphere.

Table S1. Definitions and representative examples for the six key-point dimensions.

because the core visual referent does not match that reference description.
Subject consistency. The judge acts as a reference-group
extractor. Given a candidate caption and semantic sameentity groups, it assigns locally attached candidate tags to
each group without seeing the expected tags. The extracted
assignments are then compared programmatically with the
hidden group annotations.

Video-QA Judge Prompt
For each video-content QA item, determine
whether the candidate caption
,→
supports the reference answer. Use
,→
only the caption and the supplied QA
,→
items, and return one JSON label for
,→
every item: yes, partial, or no.
,→

The six QA types are summarized in Table S2.

Subject-Consistency Judge Prompt

For the camera-action example, “The view moves from
a low angle to his side profile and finally to a rear view”
is labeled yes. “The camera cuts to his side profile” is
partial because it omits two viewpoints. “He drinks
while looking toward the skyline” is no because it describes
subject action rather than camera behavior.

Map tags appearing in the candidate
,→
caption to the same-entity reference
,→
group they locally describe. Use only
,→
local phrase-tag evidence. Return the
,→
predicted tag set for every group in
,→
JSON; return an empty set when the
,→
group is absent or untagged.

Reference binding. For every locally extracted phrase–
tag pair, the judge compares the phrase’s core visual referent with the semantic description of that reference image.
It scores the pair from 0 to 1. Synonyms, compatible visual categories, and changes in pose or temporal context
are allowed; wrong referents, conflicting attributes, vague
phrases, and unsupported bindings are penalized.

Consider a dress group whose hidden expected set
is E = {<Image 7>, <Image 8>}. The fragment
“a black velvet dress with gold embroidery <Image 7>
<Image 8>” yields P = E and is fully consistent. Omitting <Image 8> creates a missing-tag error and lowers recall. Adding an unrelated hat tag to the dress phrase creates
an intruder error and lowers precision and Subj-F1.

Reference-Binding Judge Prompt
For each phrase-tag pair, identify the
,→
core visual referent and determine
,→
whether it belongs to the semantic
,→
description of that reference image.
,→
Return a score in [0,1] and a short
,→
reason.

For example, if <Image 7> and <Image 8> both depict a black velvet dress with gold embroidery, the local phrase “a black velvet dress with gold embroidery
<Image 7> <Image 8>” receives a high binding score.
Binding <Image 7> to “a wide-brimmed hat” is incorrect
17

QA type

Representative question

Entity action

What sequence of actions does the young He looks down, sits on a ledge and drinks, looks over the
man perform?
skyline, then lowers the bottle and rests his hands on his
lap.
What is parked near the decorated house?
A green car covered in snow.
What is the woman doing with the man She is struggling with him.
whose back faces the camera?
How does the camera frame the man It begins at a low angle, cuts to a side profile, and then
throughout the video?
shows him from behind.
What is the female character wearing?
A tan hat with a brown band and a tan poncho with brown
geometric patterns.
What is the visual style of the scene?
A slightly muted palette gives the scene a gritty appearance.

Entity background
Multi-entity interaction
Camera action
Appearance entity
Style scene

Reference answer

Table S2. Question types and representative examples in the video-QA bank.

E. Downstream Video Reconstruction
E.1 Reconstruction Protocol
We evaluate whether reference-grounded captioner outputs
provide effective conditioning for downstream video reconstruction. For the controlled Wan 2.1 VACE experiment, we
use Wan2.1-VACE-14B. For each captioner, only the reference images explicitly cited by its generated caption are
provided to the generator, and all <Image N> tokens are
removed from the text before generation.
Each output contains 81 frames. Landscape videos are
generated at 1280 × 720, and portrait videos at 720 × 1280.
We use seed 0, 50 sampling steps, and a guidance scale of
5.0 for all caption sources. The reconstruction settings are
therefore fixed, while each captioner supplies its generated
description and selected reference-image subset. This setup
evaluates the end-to-end utility of caption generation and
reference selection for preserving subjects, referenced attributes, actions, and scene content during reconstruction.

E.2 Qualitative Comparisons
Figures S2–S4 provide qualitative comparisons using Wan
2.1 VACE and Seedance 2.0. Within each reconstruction
backend, all captioners use the same generation settings,
while each reconstruction is conditioned on the caption and
reference-image subset produced by the corresponding captioner.

18

Reconstruction comparison
INPUT
REFS
n = 16

9

10

Generator: Wan 2.1 VACE

AIGC_sample000070

11

12

13

14

15

16

SOURCE
VIDEO
0s

1s

2s

3s

LTX reconstructions conditioned on captions from each model

4s

Read left → right · common timestamps

InternVL3.538B

Qwen3.6-27B

GPT-5.4

Gemini-3.1Pro

Qwen3.635B-A3B

Golden

COMPARE FOUR SIGNALS
speaker identity · beanie + green vest · library interior · hand gestures

RefCaptioner

Figure S2. Caption-conditioned reconstruction comparison on AIGC sample 000070. The figure compares common timestamps from
the source video and Wan 2.1 VACE reconstructions conditioned on the caption and selected reference-image subset produced by each
captioner.

19

Reconstruction comparison
1

INPUT
REFS
n = 13

2

8

Generator: Wan 2.1 VACE

AIGC_sample000069

3

9

4

5

10

11

6

12

7

13

SOURCE
VIDEO
0s

1s

2s

3s

4s

LTX reconstructions conditioned on captions from each model

Read left → right · common timestamps

InternVL3.538B

Qwen3.6-27B

GPT-5.4

Gemini-3.1Pro

Qwen3.635B-A3B

Golden

COMPARE FOUR SIGNALS
witch identity · green dress + striped tights · broom flight · brick studio

RefCaptioner

Reconstruction comparison
1

INPUT
REFS
n=9

Generator: Wan 2.1 VACE

AIGC_sample000066

2

6

3

7

4

8

5

9

SOURCE
VIDEO
0s

1s

2s

4s

LTX reconstructions conditioned on captions from each model

5s

Read left → right · common timestamps

InternVL3.538B

Qwen3.6-27B

GPT-5.4

Gemini-3.1Pro

Qwen3.635B-A3B

Golden

COMPARE FOUR SIGNALS
doctor identity · white coat + stethoscope · station · approaching train

RefCaptioner

Figure S3. Additional caption-conditioned reconstruction comparisons using Wan 2.1 VACE. Results are shown for AIGC samples 000069
(top) and 000066 (bottom). All methods use the same generation settings, while each reconstruction uses the caption and selected referenceimage subset produced by the corresponding captioner.

20

Reconstruction comparison
INPUT
REFS
n=8

1

2

Generator: Seedance 2.0

AIGC_sample000072

3

4

5

6

7

8

SOURCE
VIDEO
0s

1s

2s

4s

5s

Seedance reconstructions conditioned on captions from each model

Read left → right · common timestamps

InternVL3.538B

Qwen3.6-27B

GPT-5.4

Gemini-3.1Pro

Qwen3.635B-A3B

Golden

COMPARE FOUR SIGNALS
polar bear identity · lab coat + glasses · wet neon alley · peeking / close-up

RefCaptioner

2 FPS extraction · common timestamps · exact frames remain traceable by timestamped filenames
AIGC_sample000181

Reconstruction comparison
1

2

3

4

Generator: Seedance 2.0

5

6

INPUT
REFS
n=6

SOURCE
VIDEO
0s

2s

3s

4s

6s

Read left → right · common timestamps

Seedance reconstructions conditioned on captions from each model
InternVL3.538B

Qwen3.6-27B

GPT-5.4

Gemini-3.1Pro

Qwen3.635B-A3B

Golden

COMPARE FOUR SIGNALS
man identity · denim outfit · park + blue ground outline · pointing / close-up

RefCaptioner

Figure S4. Additional caption-conditioned reconstruction comparisons using Seedance 2.0. Results are shown for AIGC samples 000072
(top) and 000181 (bottom). All methods use the same generation settings, while each reconstruction uses the caption and selected referenceimage subset produced by the corresponding captioner.

21

Mean human-preference rank (↓ better)

Open-source

F.1 Caption Preference and Reference Binding
We recruited three graduate-level researchers with relevant expertise as human evaluators. We randomly selected 40 examples from MRVBench, comprising 20 AIGC
videos and 20 real videos. For each example, the evaluators viewed the source video, the candidate reference images, and captions generated by GPT-5.4, Gemini-3.1-Pro,
Qwen3.6-35B-A3B, Qwen3-VL-8B-Instruct, and RefCaptioner. Model identities were hidden, and the presentation
order was independently randomized for each sample to reduce model-identity and position bias.
Each evaluator independently produced a complete ranking of the five captions according to overall preference and
naturalness, with rank 1 denoting the most preferred output and rank 5 the least preferred. Mean rank for each
model was computed across all 40 samples and all three
evaluators; lower values indicate stronger human preference. Separately from the preference ranking, the evaluators judged whether each reference image was bound to the
correct local phrase in each caption. Binding accuracy was
computed by aggregating these independent reference-level
judgments across samples and evaluators.

5

Proprietary

Mean rank (↓)
Binding accuracy (↑)

1.00

0.99

4.65

4.10

0.96

4

1.00

1.0

0.93

0.9
3
2.48

2

2.02

0.8

1.75

0.7

1

t
on
3B
truc
apti
5B-A
-Ins
ef-C
.6-3
-8B
ltiR
en3
-VL
Mu
Qw
en3
Qw

Reference binding accuracy (↑ better)

F. Human Evaluation Details

0.6

G em

ro
3.1-P
ini-

-5.4
GPT

Figure S5. Human preference and reference-binding accuracy.
Graduate-student annotators rank captions from five models and
assess whether each reference image is bound to the correct caption phrase. Lower mean rank and higher binding accuracy indicate better performance. MultiRef-Caption denotes RefCaptioner.

F.2 Reconstruction Evaluation
The same three experts evaluated the caption-conditioned
video reconstructions. For each evaluated source video, the
experts viewed the source video together with anonymized
reconstructions conditioned on outputs from the compared
captioners. The presentation order was independently randomized for each sample, and model identities were hidden. Each expert independently ranked the reconstructions
according to their agreement with the source video in subjects, appearances, actions, objects, backgrounds, and event
progression.
Because each captioner supplies both a generated caption and the subset of reference images cited by that caption,
this evaluation measures their combined downstream utility
rather than isolating textual caption quality alone. The reconstruction backend, generation settings, and random seed
are held fixed across captioners, as detailed elsewhere in the
Supplementary Materials.

G. Use of AI Tools
Generative AI tools were used to polish author-provided
prose and to assist in writing data-preprocessing and experimental code. All AI-assisted text and code were reviewed,
tested, and verified by the authors, who take full responsibility for the content of the submission.

22


